Revisiting the effects of baryon physics on small-scale redshift space distortions

Redshift space distortions are an important probe of the growth of large-scale structure and for constraining cosmological parameters in general. As galaxy redshift surveys approach percent level precision in their observations of the two point clustering statistics, it is timely to review what effects baryons and associated processes such as feedback may have on small-scale clustering in redshift space. Contrary to previous studies in the literature, we show using the large-volume BAHAMAS hydrodynamic simulations that the effect of baryons can be as much as 1% in the k ~ 0.1 h/Mpc range for the monopole and 5% for quadrupole, and that this could rise to as much as 10% at k~10 h/Mpc in both measurements. For the halo power spectra, this difference can be as much 3-4% in the monopole on scales of 0.05 < k < 0.3 h/Mpc for 10^{13} M_sun/h haloes. We find that these deviations can be mitigated to the sub-percent level in the both the monopole and quadrupole up to k ~ 0.3 h/Mpc if the baryon corrected halo masses are used to calculate the redshift space power spectra. Finally, we use the cosmo-OWLS simulation suite to explore the changes in the redshift space power spectra with different feedback prescriptions, finding that there is a maximum of 15-20% difference between the redshift space monopole and quadrupole with and without baryons at k ~1-2 h/Mpc within these models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
